Scalable Polar Code Construction for Successive Cancellation List Decoding: A Graph Neural Network-Based Approach

While constructing polar codes for successive-cancellation decoding can be implemented efficiently by sorting the bit-channels, finding optimal polar codes for cyclic-redundancy-check-aided successive-cancellation list (CA-SCL) decoding in an efficient and scalable manner still awaits investigation. This paper first maps a polar code to a unique heterogeneous graph called the polar-code-construction message-passing (PCCMP) graph. Next, a heterogeneous graph-neural-network-based iterative message-passing (IMP) algorithm is proposed which aims to find a PCCMP graph that corresponds to the polar code with minimum frame error rate under CA-SCL decoding. This new IMP algorithm's major advantage lies in its scalability power. That is, the model complexity is independent of the blocklength and code rate, and a trained IMP model over a short polar code can be readily applied to a long polar code's construction. Numerical experiments show that IMP-based polar-code constructions outperform classical constructions under CA-SCL decoding. In addition, when an IMP model trained on a length-128 polar code directly applies to the construction of polar codes with different code rates and blocklengths, simulations show that these polar code constructions deliver comparable performance to the 5G polar codes.

==> Figures/gnn_single_step.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}

		% central node
		\node [style=c-info] (u0) at (4,6) {0};
		\node [above of=u0, yshift=-5pt, xshift=-5pt] {\scriptsize $\bm{h}_0^{(i)}$:};
		\node [style=visual-emb-type, pattern={Dots[angle=15, distance=3pt, radius=0.8pt]}, pattern color={rgb,255: red,234; green,50; blue,10}] [above of=u0, yshift=-5pt, xshift=9pt] {};

		% related nodes
		\node [style=v] (u1) [below left=1 and 0.5 of u0] {1};
		\node [below of=u1, yshift=5pt, xshift=-7pt] {\scriptsize $\bm{h}_1^{(i)}$:};
		\node [style=visual-emb-type, pattern={Lines[angle=20, distance=3pt, line width=1pt]}, pattern color={rgb,255: red,57; green,148; blue,198}] [below of=u1, yshift=5pt, xshift=7pt] {};

		\node [style=v] (u3) [above left=0.5 and 1 of u0] {3};
		\node [above of=u3, yshift=-5pt, xshift=-7pt] {\scriptsize $\bm{h}_3^{(i)}$:};
		\node [style=visual-emb-type, pattern={Lines[angle=110, distance=3pt, line width=1pt]}, pattern color={rgb,255: red,179; green,229; blue,252}] [above of=u3, yshift=-5pt, xshift=7pt] {};

		\node [style=c-info] (u5) [above right=0 and 1.5 of u0] {5};
		\node [right of=u5, xshift=-5pt] {\scriptsize $\bm{h}_5^{(i)}$:};
		\node [style=visual-emb-type, pattern={Dots[angle=75, distance=3pt, radius=0.8pt]}, pattern color={rgb,255: red,178; green,223; blue,219}] [right of=u5, xshift=9pt] {};

		% unrelated nodes
		\node [style=v] (u4) [below right=0.5 and 2 of u0] {4};
		\node [below of=u4, yshift=5pt, xshift=-7pt] {\scriptsize $\bm{h}_4^{(i)}$:};
		\node [style=visual-emb-type, pattern={Lines[angle=90, distance=3pt, line width=1pt]}, pattern color={rgb,255: red,235; green,207; blue,52}] [below of=u4, yshift=5pt, xshift=7pt] {};
		\node [style=c-info] (u2) [below left=0 and 1.5 of u0] {2};
		\node [left of=u2, xshift=-5pt] {\scriptsize $\bm{h}_2^{(i)}$:};
		\node [style=visual-emb-type, pattern={Dots[angle=0, distance=3pt, radius=0.8pt]}, pattern color={rgb,255: red,247; green,201; blue,151}] [left of=u2, xshift=9pt] {};

		% legends
		\node [style=v, label={right:{$c$ node}}] (label-circle) [below left=3.5 and 1.5 of u0] {};
		\node [style=c-info, label={right:{$s$ node}}] (label-rect) [right of=label-circle, node distance=60pt] {};
		\node (label-c2s-1) [below left=0.5 and 1.5 of label-circle] {};
		\node [label={[xshift=-8pt]right:{$c2s$ edge}}](label-c2s-2) [right of=label-c2s-1, node distance=22pt] {};
		\node (label-s2c-1) [right of=label-c2s-1, node distance=70pt] {};
		\node [label={[xshift=-8pt]right:{$s2c$ edge}}] (label-s2c-2) [right of=label-s2c-1, node distance=22pt] {};
		\node (label-s2s-1) [right of=label-s2c-1, node distance=70pt] {};
		\node [label={[xshift=-8pt]right:{$s2s$ edge}}] (label-s2s-2) [right of=label-s2s-1, node distance=22pt] {};

		% calculations
		\node (calc) [above right=1.5 and 4.5 of u0] {Update procedures of $\bm{h}_0^{(i)}$:};
		\node [style=visual-emb-type, pattern={Lines[angle=20, distance=3pt, line width=1pt]}, pattern color={rgb,255: red,57; green,148; blue,198}] (12-1) [above right=0.5 and 6 of u0] {};
		\node [style=visual-emb-type, pattern={Lines[angle=110, distance=3pt, line width=1pt]}, pattern color={rgb,255: red,179; green,229; blue,252}] [right of=12-1, node distance=0] {};
		\node [] (12-label) [right=-1.4 of 12-1] {\scriptsize $\bm{g}_{0,c2s}^{(i)}:~~~\gets\mathrm{AGG}_{c2s}^{(i)} \big(~~~~,~~~~\big)$};
		\node [style=visual-emb-type, pattern={Lines[angle=20, distance=3pt, line width=1pt]}, pattern color={rgb,255: red,57; green,148; blue,198}] (12-2) [right of=12-label, node distance=33pt] {};
		\node [style=visual-emb-type, pattern={Lines[angle=110, distance=3pt, line width=1pt]}, pattern color={rgb,255: red,179; green,229; blue,252}] (12-3) [right of=12-2, node distance=13pt] {};

		\node [style=visual-emb-type, pattern={Hatch[angle=60, distance=3pt, line width=0.6pt]}, pattern color={rgb,255: red,118; green,188; blue,225}] (13-1) [below=0.4 of 12-1] {};
		\node [style=visual-emb-type, pattern={Dots[angle=60, distance=3pt, radius=0.8pt]}, pattern color={rgb,255: red,248; green,187; blue,208}] [right of=13-1, node distance=0] {};
		\node [] (13-label) [right=-1.45 of 13-1] {\scriptsize $\bm{h}_{0,c2s}^{(i)}:~~~\gets\mathrm{UP}_{c2s}^{(i)} \big(~~~~,~~~~\big)$};
		\node [style=visual-emb-type, pattern={Dots[angle=15, distance=3pt, radius=0.8pt]}, pattern color={rgb,255: red,234; green,50; blue,10}] (13-2) [right of=13-label, node distance=30pt] {};
		\node [style=visual-emb-type, pattern={Lines[angle=20, distance=3pt, line width=1pt]}, pattern color={rgb,255: red,57; green,148; blue,198}] (13-3) [right of=13-2, node distance=13pt] {};
		\node [style=visual-emb-type, pattern={Lines[angle=110, distance=3pt, line width=1pt]}, pattern color={rgb,255: red,179; green,229; blue,252}] [right of=13-3, node distance=0] {};

		\node [style=visual-emb-type, pattern={Dots[angle=75, distance=3pt, radius=0.8pt]}, pattern color={rgb,255: red,178; green,223; blue,219}] (14-1) [below=0.4 of 13-1] {};
		\node [] (14-label) [right=-1.4 of 14-1] {\scriptsize $\bm{g}_{0,s2s}^{(i)}:~~~\gets\mathrm{AGG}_{s2s}^{(i)} \big(~~~~\big)$};
		\node [style=visual-emb-type, pattern={Dots[angle=75, distance=3pt, radius=0.8pt]}, pattern color={rgb,255: red,178; green,223; blue,219}] (14-2) [right of=14-label, node distance=40.5pt] {};

		\node [style=visual-emb-type, pattern={Stars[angle=60, distance=3pt, radius=1.2pt]}, pattern color={rgb,255: red,177; green,115; blue,105}] (15-1) [below=0.4 of 14-1] {};
		\node [] (15-label) [right=-1.45 of 15-1] {\scriptsize $\bm{h}_{0,s2s}^{(i)}:~~~\gets\mathrm{UP}_{s2s}^{(i)} \big(~~~~,~~~~\big)$};
		\node [style=visual-emb-type, pattern={Dots[angle=15, distance=3pt, radius=0.8pt]}, pattern color={rgb,255: red,234; green,50; blue,10}] (15-2) [right of=15-label, node distance=30pt] {};
		\node [style=visual-emb-type, pattern={Dots[angle=75, distance=3pt, radius=0.8pt]}, pattern color={rgb,255: red,178; green,223; blue,219}] [right of=15-2, node distance=13pt] {};

		\node [style=visual-emb-type, pattern={Hatch[angle=60, distance=3pt, line width=0.6pt]}, pattern color={rgb,255: red,118; green,188; blue,225}] (16-1) [below=0.4 of 15-1] {};
		\node [] (16-label) [right=-1.45 of 16-1] {\scriptsize $\bm{h}_{0}^{(i+1)}:~~~\gets\mathrm{AGG}_s^{(i)}\big(~~~~, ~~~~\big)$};
		\node [style=visual-emb-type, pattern={Stars[angle=60, distance=3pt, radius=1.2pt]}, pattern color={rgb,255: red,177; green,115; blue,105}] [right of=16-1, node distance=0pt] {};
		\node [style=visual-emb-type, pattern={Hatch[angle=60, distance=3pt, line width=0.6pt]}, pattern color={rgb,255: red,118; green,188; blue,225}] (16-2) [right of=16-label, node distance=33pt] {};
		\node [style=visual-emb-type, pattern={Dots[angle=60, distance=3pt, radius=0.8pt]}, pattern color={rgb,255: red,248; green,187; blue,208}] [right of=16-2, node distance=0] {};
		\node [style=visual-emb-type, pattern={Stars[angle=60, distance=3pt, radius=1.2pt]}, pattern color={rgb,255: red,177; green,115; blue,105}] [right of=16-2, node distance=13pt] {};

	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		% circle to square
		\foreach \i\j in {u1/u0, u3/u0, u4/u5}
			\draw [-{Latex[length=5pt]}] (\i) to (\j);
		\draw [-{Latex[length=5pt]}, bend right=10] (u1) to (u2);
		% square to circle
		\foreach \i\j in {u0/u4, u2/u3}
			\draw [-{Latex[length=5pt]}, dash pattern=on 3pt off 3pt] (\i) to (\j);
		\draw [-{Latex[length=5pt]}, dash pattern=on 3pt off 3pt, bend right=10] (u2) to (u1);
		% square to square
		\draw [-{Latex[length=5pt]}, dash pattern=on 2pt off 1pt] (u5) to (u0);

		% legend
		\draw [-{Latex[length=5pt]}] (label-c2s-1) to (label-c2s-2);
		\draw [-{Latex[length=5pt]}, dash pattern=on 3pt off 3pt] (label-s2c-1) to (label-s2c-2);
		\draw [-{Latex[length=5pt]}, dash pattern=on 2pt off 1pt] (label-s2s-1) to (label-s2s-2);
	\end{pgfonlayer}
\end{tikzpicture}
